Limitations to the energy resolution of single-photon sensitive Microwave Kinetic Inductance Detectors

This paper describes the energy resolution of Microwave Kinetic Inductance Detectors (MKIDs), and models some limiting factors to it. Energy resolution is a measure of the smallest possible difference in energy of the impinging photons, Delta E, that the detector can identify and is of critical importance for many applications. Limits to the energy resolution cause by the Fano effect, amplifier noise, current inhomogeneities, and readout sampling frequency are taken into consideration for this model. This paper describes an approach to combine all of these limitations and predict a wavelength dependency of the upper limit to the resolving power.

==> 5520.csv <==
VER : 2,,C:\Users\Mario\Desktop\5520.csv
emvu,16.52.1, Exported Data from:,5520
Frequency:,5.47955e+009
Drive:,Port 1,V,1,P,0,Port 2,V,0,P,0,
theLevel:,0,0
Export Positions in:,UM,1e-006
Export Steps:,0.25,UM, by,0.25,UM,Area,0.0625,MKS Area,6.25e-014,m^2
JXY Magnitude,Magnitude Form,Amps/Meter
Y Position
X Position ->,224.125000,224.375000,224.625000,224.875000,225.125000,225.375000,225.625000,225.875000,
362.875000,26027.4026,58203.0725,93850.6344,1.301478e5,1.666708e5,2.032978e5,2.399813e5,2.944891e5,
362.625000,58195.0103,78082.2079,1.073181e5,1.401702e5,1.746092e5,2.098553e5,2.455611e5,2.944891e5,
362.375000,93835.6345,1.073094e5,1.301370e5,1.583230e5,1.894910e5,2.223909e5,2.563567e5,2.944891e5,
362.125000,1.301262e5,1.401535e5,1.583141e5,1.821918e5,2.098441e5,2.399696e5,2.717470e5,2.944891e5,
361.875000,1.666426e5,1.745850e5,1.894737e5,2.098352e5,2.342466e5,2.615766e5,2.910041e5,2.944891e5,
361.625000,2.032632e5,2.098240e5,2.223656e5,2.399520e5,2.615677e5,2.863014e5,3.134159e5,2.944891e5,
361.375000,2.399403e5,2.455229e5,2.563237e5,2.717211e5,2.909863e5,3.134069e5,3.383562e5,2.944891e5,
361.125000,2.944434e5,2.944434e5,2.944434e5,2.944434e5,2.944434e5,2.944434e5,2.944434e5,2.944891e5,



